Beyond Log-Concavity: Theory and Algorithm for Sum-Log-Concave Optimization

This paper extends the classic theory of convex optimization to the minimization of functions that are equal to the negated logarithm of what we term as a sum-log-concave function, i.e., a sum of log-concave functions. In particular, we show that such functions are in general not convex but still satisfy generalized convexity inequalities. These inequalities unveil the key importance of a certain vector that we call the cross-gradient and that is, in general, distinct from the usual gradient. Thus, we propose the Cross Gradient Descent (XGD) algorithm moving in the opposite direction of the cross-gradient and derive a convergence analysis. As an application of our sum-log-concave framework, we introduce the so-called checkered regression method relying on a sum-log-concave function. This classifier extends (multiclass) logistic regression to non-linearly separable problems since it is capable of tessellating the feature space by using any given number of hyperplanes, creating a checkerboard-like pattern of decision regions.

==> figures/points1_standard.dat <==
7.229454536051652669e-01 -6.864284664629630717e-01
1.950280155720846231e+00 -1.405724413111004711e-01
1.163866031250539113e+00 -4.439515492362321458e-01
1.160364397622657862e+00 -5.054464326784310346e-01
4.916447048922965024e-01 -5.041601621305478176e-01
1.282531447133022029e+00 -1.612958955604392397e+00
7.138454619951415392e-01 -1.280504160837832694e+00
9.602624257215409687e-01 -9.341512860479120883e-01
6.773252307846420184e-01 -3.099563856435086917e-01
6.149493420461058513e-01 -4.682941236259441364e-01
8.323889048751280662e-01 -6.445613276295891758e-01
1.507930629441203596e+00 -8.131538948186673998e-01
1.274068037180533075e+00 -1.252708529452418507e+00
6.750399314882680191e-01 -1.467768044171127606e+00
1.345401501122084120e+00 -1.319788072642152477e+00
-1.503020916407478147e-01 -1.016127669247800069e+00
9.899632588946382095e-01 -1.621663546937525346e+00
1.194966659396341724e+00 -1.358306288760235292e+00
4.426159394369002520e-01 -2.014230130668790864e+00
-3.754590149867285120e-01 -9.789116308948860867e-01
8.171569751415979077e-01 -7.836939749541081968e-01
4.340792244259041865e-01 -1.167007465996665605e-01
1.308864976324632945e+00 -1.538819586377930815e+00
1.113333721114928565e+00 -9.977161622206521807e-01
5.890547594886879068e-01 -1.621850828981663106e+00
1.351061367396025226e+00 -1.082184154158142286e+00
3.842666657548766684e-01 -1.375751657560495556e+00
6.099301352887640526e-01 -8.953839887578177725e-01
6.338418634484596081e-01 -1.716641830829740201e+00
1.457611891282765137e-01 -1.094068941460690114e+00
1.442308145474138215e+00 -1.928988010339614867e+00
1.228248469136980381e+00 -6.826841194808199731e-01
1.461281090955339312e+00 -1.445235637993856459e+00
1.302594913693419398e+00 -1.189733329525234584e+00
1.346182858615676992e+00 -5.358005049353069538e-01
5.904904310154374114e-01 -1.001591018193622284e+00
7.703119020485160728e-02 -1.326841260650177601e+00
1.028116292064366721e+00 -6.590311666745547470e-01
8.430209795232560532e-01 -1.156584540584652654e+00
1.714368376011271344e+00 -9.534856743715462990e-01
1.563944765544170057e+00 -1.559418215638816996e-01
7.986520739592106732e-01 -1.615514295795335009e+00
5.891728456207907527e-01 -1.475496637862094396e+00
1.196852777221864228e+00 -1.748874439675244030e+00
6.279729749811600037e-01 -5.703176404142740186e-01
1.354520199238730571e+00 -9.313018148805336516e-01
1.527662464689230948e+00 -7.403566548415643211e-01
-1.375405805852454311e-01 -1.081791641342459087e+00
7.139411012139331714e-01 -5.796689063679376641e-01
6.007945988418812444e-01 -1.437355637183509671e+00
4.902176321471071185e-01 -1.717840924411236259e+00
1.737940244900413322e+00 -1.164399616073001908e+00
5.483156113106424367e-01 -1.106535743709156971e+00
1.220888526762070159e+00 -8.422589349863748298e-01
6.757586279150932240e-01 -8.541674070085818471e-01
1.249200286480426358e+00 -6.329762542336732078e-01
1.342532105634005379e+00 -9.251367471998888092e-01
1.054296167174644028e+00 -1.280927874735919403e+00
1.427074205472485646e+00 -9.723509116829792687e-01
1.234133872897056117e+00 -1.106745750006467466e+00
1.230415507115830032e+00 -1.164214125778812114e+00
1.278061344383141673e+00 -6.887298964783636901e-01
1.943992150737874347e-01 -1.270858139871042347e+00
1.362636238425456670e+00 -6.639334325792262126e-01
3.955374789495763599e-01 -5.063996072328043052e-01
1.128775049517855233e+00 -4.579522944810144880e-01
1.379864879887509499e+00 -1.040688025224143720e+00
1.180368341093176454e+00 -7.474708948101856931e-01
1.136278540772102552e+00 -7.926908615655963164e-01
1.750361227484479087e+00 -7.669640549946086239e-01
9.096018983338731712e-01 -7.920214592452314850e-01
4.489749618182994340e-01 -6.502403900261726211e-01
1.703150164026791646e+00 -1.439733898989586924e+00
1.655632976036798265e+00 -8.869477253814630480e-01
1.768920260507306885e+00 -9.229814215279776857e-01
9.266534473977247055e-01 -9.460689069447416610e-01
9.128051823833237544e-01 -3.974086380288875953e-01
7.517928485811726791e-01 -1.381034380530780092e-01
3.440255244556199576e-01 -5.678942583243153930e-01
4.297228076895222015e-01 -1.112564107466650354e+00
1.366583171700296750e+00 -3.895016492025847876e-01
8.882374400990531438e-01 -2.182405331343813870e+00
5.758888019499092126e-01 -7.080616911883386155e-01
1.168828363876262211e+00 -1.042083430031691682e+00
3.940469801469359545e-02 -1.308152435880243214e+00
1.264666706760555703e+00 -1.028391641470310702e+00
1.273491977188024205e+00 -7.347059881843847062e-01
8.726531669775611233e-01 -1.318993357584169912e+00
1.623269445206954931e+00 -1.013911159278102492e+00
9.801446321210329771e-01 -1.036999624229597128e+00
1.000900179544513158e+00 -8.007276477573095352e-01
1.452442924302048688e+00 -1.196760634681256485e+00
1.047990790914226755e+00 -1.963481334790500910e+00
6.377972933387316967e-01 -1.267211494617521250e+00
7.384281443675084766e-01 -9.848706420093799041e-01
4.947197295821093022e-01 -1.258852783702896216e-01
1.193351664346394170e+00 -1.315649471259499048e+00
1.171566630832787226e+00 -4.915834712450840582e-01
7.371413259407613161e-01 -7.189242008325755773e-01
2.949637896519304858e-01 -1.992822577968265563e+00
-1.669913586516145410e+00 9.356149271097434772e-01
-1.138037733560128162e+00 1.242811382796982667e+00
-3.975657925923697933e-01 6.349109263198891018e-01
-9.486501751253669790e-01 1.228244300154256230e+00
-9.085895876704241925e-01 1.204950361247731250e+00
-1.006598859313675653e+00 1.312351507119607685e+00
-9.617197684079060727e-01 7.401086055012424669e-01
-2.512581967654401005e+00 1.267774293923104922e+00
-1.039560932293670747e+00 2.311976310059024708e+00
-1.335086385115826335e+00 1.069891879237473420e+00
-7.545030863020538714e-01 1.129868641963436726e+00
-5.722342378529248208e-01 8.662524536335355352e-01
-1.571008258382953215e+00 7.164693900703045237e-01
-1.363621122283453113e+00 1.101869322325592204e+00
-1.597449059099319335e+00 1.277633565807916760e+00
-3.526319066222083354e-01 -2.204300565402750323e-02
-1.462157624937989731e+00 1.239890529375019756e+00
-6.400452775526606075e-01 9.032861856977876247e-01
-1.310252541113524405e+00 8.136510154765069780e-01
-7.934491821029465708e-02 1.249187483792260300e+00
-7.310197978694196186e-01 1.344525323968657871e+00
-1.029840466576328994e+00 1.054588412262843944e+00
-1.923349268367237519e+00 7.405340293938118545e-01
-9.001039375928918673e-01 7.617703514350511185e-01
-6.396497725079381969e-01 1.166298994396748556e+00
-9.272553255726714294e-01 5.984294756395747150e-01
-7.786621856330792069e-01 1.214576784270032128e+00
-1.460042215588422509e+00 1.218872743822172477e+00
-8.103572448141498352e-01 1.516427831710333907e+00
-1.636062898309920133e+00 1.041132882839769458e+00
-4.657987670945656911e-01 6.846783245815821761e-01
-1.238919650492533053e+00 1.121311898987533695e+00
-5.462661312136845027e-01 6.957000405190040260e-01
-1.035719054195545441e+00 4.201746929092381455e-01
-3.620894837763627416e-01 1.567438360536834496e+00
-8.506719616353649593e-01 1.605566621580097220e+00
-9.581373141281799288e-01 5.885407271270193252e-01
-1.582701270670164639e+00 5.934412815039097344e-01
-1.190108476816975180e+00 1.052319419440826298e+00
-1.787691058834180335e+00 1.914242762599441150e+00
-1.263238436629946726e+00 6.757300653471149943e-01
-8.378386216095282668e-01 1.284418959423106132e+00
-1.057499661030044891e+00 1.184931479043362934e+00
-1.232661822933397877e+00 1.369622594688398198e+00
-3.565705064691238046e-01 1.269774766955802825e+00
-4.935046830813945018e-01 1.525154516678887351e+00
-1.455506662838917498e+00 7.076819129850069334e-01
-1.089918616235409532e+00 7.533496105574957191e-01
-2.405409340704859344e-01 1.343830835684797220e+00
-1.508009951715108210e+00 4.855903887929240437e-01
-1.120208969698068380e+00 2.488718234651760008e-01
-1.246709361512776670e+00 1.144135699825985730e+00
-1.806403308846011857e+00 1.111332575472314232e+00
-1.198244854321121933e+00 1.936075147652619899e+00
-7.027364561410602839e-01 1.052297991733109672e+00
-8.303832682012004529e-01 1.520282538844760056e+00
-8.498382635272695440e-01 1.573693467410442359e+00
-7.972921533682847395e-01 1.087691818684499934e+00
-1.274370477911016541e+00 9.128757753685590171e-01
-1.086956193872083531e+00 1.048251596126120955e+00
-7.324357961285532514e-01 9.513228111818905486e-01
-7.017004124758025041e-01 6.342197805737318506e-01
-7.134059161723662612e-01 3.846267558829756794e-01
-1.160002974202245962e+00 1.112824659010972050e+00
-1.580693998463710948e+00 5.747958552802787668e-01
-1.324841684982377421e+00 2.066148225653425374e+00
-5.249700522860363261e-01 3.959919448003460518e-01
-1.547374942449379454e+00 1.301109736504007186e+00
-1.073190641306144943e+00 1.383293804625924217e+00
-5.987399825683372701e-01 1.785713883094161236e+00
-6.735003886334661738e-01 3.198452882150261134e-01
-7.338964188673688938e-01 8.993536151208817442e-01
-8.619209132965391928e-01 1.493461154726377860e+00
-6.018954942047074486e-01 8.470294820076953446e-01
-1.765512206312033205e+00 7.622954109569985981e-01
-1.054639402128068726e+00 6.057662112032389246e-01
-5.688335135034405798e-01 3.395339232023749654e-01
-6.297799599583395747e-01 9.429690115413804641e-01
-1.358284098445840415e+00 2.288958494516679654e-01
-6.346491112674657042e-02 1.201435328343242848e+00
-9.642045841972135545e-01 8.895960145088317450e-01
-1.208186686575525082e+00 5.629924352675776955e-01
-7.956518931962941465e-01 1.387801032613250829e+00
-9.882795362892742297e-01 1.737477464433785812e+00
-1.202668584493719273e+00 1.167836122415359723e+00
-1.111043385588695864e+00 9.172003982481573559e-01
-2.562906277400912591e-01 3.528916092083022038e-01
-1.115284229193609367e+00 1.017094698078033987e+00
-6.523535738356508462e-01 6.554333691239417892e-01
-1.660133648542549079e+00 5.788750740350854240e-01
-1.539357642318522679e+00 1.176991553026489612e+00
-1.060854469621765661e+00 9.416798711998288773e-01
-8.894221876648459313e-01 1.815802393836611905e+00
-1.241333452859765041e+00 1.408852068178740424e+00
-1.023605907439533169e+00 1.534152028588656513e+00
-9.645741271910429626e-01 4.813056918399907236e-01
-1.247848976030466739e+00 1.114114120586459311e+00
-1.512873354761412159e+00 1.413097038388126281e+00
-9.014701985661717210e-01 1.152234055125303636e+00
-9.391300581595672936e-01 2.053590485621954009e+00


==> figures/points2_standard.dat <==
5.205782399968852392e-01 1.702634282499310814e+00
8.121642311470503861e-01 1.133708534402057877e+00
1.020276085694863166e+00 3.606751869240395481e-01
5.211580051632702659e-01 8.822661963497152593e-01
1.155015043796508545e+00 4.990915110852099934e-01
1.381248286958352445e+00 1.506435779361743998e+00
1.152585547456382864e+00 6.914051520206224710e-01
5.400841322609637452e-01 9.026056997435139007e-01
1.613087046348938625e+00 1.392109726109261203e+00
1.031380495154714305e+00 1.212488245868696302e+00
1.508436662941127882e+00 8.319681824350234622e-01
1.331648599048321113e+00 1.223604609301504942e+00
1.435028091450753829e+00 1.807896375073987816e+00
2.163371956680837371e-01 8.632900668881278161e-01
2.020839194920208470e+00 3.362031044541577973e-01
1.412612773940573163e+00 7.079207695818032775e-01
7.227190625762165421e-01 6.769722697229018094e-01
8.297975489006569338e-01 1.093511155409084390e+00
1.292207104663680717e+00 8.832735617937688133e-01
6.650968402628181231e-01 3.355205529527934827e-01
3.855036465630772291e-01 4.789142785401621083e-01
5.758811393896503539e-01 9.242587757873625964e-01
1.307170250263028466e+00 1.257859219201453715e+00
3.372761009583112868e-01 9.974071688624880361e-01
1.255558779650864931e+00 2.112261591325785837e+00
1.141078465250722873e+00 1.165714906470966650e+00
4.314900073000715874e-01 1.405504426559900599e+00
1.277428866664455320e+00 6.729581587391955111e-01
1.328058407421946585e+00 4.379803333296747869e-01
6.808588241509458960e-01 2.014527114122173224e-01
3.878857246997591268e-01 6.671564052783850451e-01
8.456403488902336507e-01 1.102789920888506581e+00
8.258749199862036594e-01 1.203128067546332503e+00
9.570214655586735120e-01 7.189667455528903073e-01
1.156174353820003331e+00 9.039686724339902613e-01
1.116514689815294670e+00 7.615334141072129803e-01
1.103748186930714414e+00 1.088352596263058025e+00
1.017508243658435285e+00 4.270913516006809019e-01
8.324953943077431084e-01 5.693058951433754844e-01
2.379058582299347080e-01 1.129306158130494175e+00
3.694179986432022389e-01 1.821685436709307382e+00
2.212351521582216485e-01 1.396792649298139732e+00
1.113582899475028309e+00 1.552410353131225218e+00
1.075252129801965273e+00 1.441316034157711146e+00
1.640494263701274491e+00 9.352285269037879933e-01
8.862773963825634205e-01 3.361634575651356593e-01
1.778424747580606979e+00 8.002678129020305287e-01
6.784992438219040745e-01 1.240599771630924053e+00
5.977593013270170452e-01 8.003676553197343058e-01
1.108081360378462721e+00 8.465065956884694209e-01
3.621763430731661515e-01 1.454495315619674711e+00
-1.106421499263372521e-01 1.068363430595167252e+00
1.897733932177256833e-01 9.049287364611297013e-01
1.142801360513309161e+00 6.665082621239653005e-01
1.216562378272204814e+00 7.616570863115286194e-01
5.230154488597245077e-01 7.124071128148843357e-01
1.419983853609818159e+00 1.127453611133708788e+00
7.187430819217111022e-01 8.820873405508583565e-01
1.417883598279698454e+00 1.546232327702620868e+00
1.220815996937877790e+00 1.510540743527770680e+00
1.116049250706567353e+00 8.502677941434905184e-01
1.162031633189976487e+00 1.438390612052276696e+00
1.335244207775475367e+00 1.267410626747430547e+00
1.303946262540479184e+00 1.106362338722837402e+00
1.219609301805195223e+00 4.177516456587915261e-01
1.757171578532889633e+00 2.159623124330294797e+00
5.507585556632104140e-01 1.004587445925087419e+00
1.083956485089460742e+00 1.466911082258022248e+00
2.776166424339566730e-01 3.779002892807770131e-01
4.283623177043065500e-01 1.382679305963913752e+00
1.214181231834343899e+00 7.618871321857273449e-01
7.085863548995570138e-01 7.033961968628921202e-01
7.497543934943026178e-01 1.640111072552506766e+00
3.081797861421584628e-01 1.542232494622771011e+00
1.499656227088931315e-01 7.870066923152405636e-01
9.097476617117706832e-01 7.994549862366354676e-01
1.071698998647644174e+00 1.374207017402515607e+00
8.250297044842461736e-01 1.009970578805767794e+00
8.402198157819675828e-01 1.248781803699926307e+00
7.856729559099377980e-01 1.574275904981598417e+00
6.625729237839077523e-01 1.772145056437559152e+00
7.899256734195881924e-01 1.319622212456622812e+00
1.842352979923691514e+00 8.265883684329751180e-01
6.353662544839016046e-01 1.649252305960490883e+00
1.542512136986869509e+00 1.593770172017776598e+00
8.517614784263055627e-01 1.168429027243492513e+00
8.732313370039879175e-01 1.925588826920284991e+00
8.696116326585202616e-01 9.906243431380106212e-01
3.224916350729418735e-01 8.568723472441841515e-01
1.133692062808318912e+00 1.082696588583787589e+00
5.932732919494183577e-01 5.638432302109428473e-01
1.297245900908180261e+00 1.050057441719294271e+00
9.883016940577251663e-01 6.702733984789321919e-01
6.098465764248746090e-01 5.753266310836395725e-01
1.268707095504279181e+00 1.338013603730437540e+00
1.058988142547881983e-01 6.632093798593212686e-01
1.384946139907229368e+00 1.128808629305529720e+00
1.105510214973920879e+00 1.593663123345456789e+00
1.273652328421757129e+00 1.185090906927413146e+00
1.201886905914368864e+00 7.783569271946465529e-01
-1.092044651875116790e+00 -7.962296067536157596e-01
-7.175515300424810672e-01 -1.898832857404647356e+00
-1.100462150258717520e-01 -1.841590535148308838e+00
7.961336576646305119e-02 -1.096661482352138561e+00
-5.892189851288398561e-01 -6.562400728979590481e-01
-1.356186894598088610e+00 -3.908984721086378178e-01
-1.298600616580623202e+00 -2.101654670546296622e+00
-8.530849593925855512e-01 -6.068106020667370926e-01
-1.656574256190806338e+00 -9.033171592461010091e-01
-6.750251295432527776e-01 -9.682504721654623392e-01
-1.353850824445641088e+00 -1.681141516949905546e+00
-1.266076423207947332e+00 -1.189544445223599478e+00
-6.928152390056183663e-01 -1.263256858720312348e+00
-8.251492967547329194e-01 -1.346750401330657709e+00
-8.099331097412427738e-01 -1.707178972994942479e+00
-6.294838072441047983e-01 -1.596214973724090491e+00
-1.157788650559398391e+00 -9.907150728355920144e-01
-4.103210349007160307e-01 -3.542731721910863385e-01
-4.385157924950537911e-01 -8.031543793479054560e-01
-1.553502417854268458e+00 -7.240032460654353130e-01
-2.474250292216934044e-01 -8.571237442940123907e-01
-1.724208958973186157e+00 -9.559680089037132511e-01
-8.755870266497998156e-01 -6.306943165318873445e-01
-7.735346716211372042e-01 -1.322498013012173956e+00
-1.842962343146143933e+00 -6.704417146038900155e-01
-7.498042127955450997e-01 -6.369129373563563457e-01
-7.931338496963262763e-01 -1.354234066527122859e+00
5.269808037525118838e-01 -3.775618666006906876e-01
-1.107549241808143847e+00 -1.058643424529052357e+00
-8.545961828444881281e-01 -3.874534444263643129e-01
-6.469574896761041138e-01 -4.534352521750516507e-01
-1.082276662454321858e+00 -1.679853989682386750e+00
-7.375708303623795814e-01 -1.358255349831147818e+00
-1.228606463715022024e+00 -7.412864116432276163e-01
-1.410288455150646270e+00 -5.918267683712625793e-01
-1.966156481152798730e-01 -7.719414315077414157e-01
-5.455477570550663069e-01 -2.872556229306055808e-01
-1.479811146565779278e+00 -7.320867215042360376e-01
-1.341479458812021353e+00 -1.790644977377118696e+00
-1.162723888878902212e+00 -1.299663386630778295e+00
-7.072872982018096888e-01 -1.019563180969280003e+00
-1.167690928352000501e+00 -1.178020756979119454e+00
-8.402862131699421200e-01 -1.131657739385819594e+00
-1.218407996932755921e+00 -4.485921493713223018e-01
-1.966323036143305947e+00 -6.749743165739261475e-01
-1.768339702351104936e+00 -7.531567126685209113e-01
-3.758007162159074932e-01 -1.276187356852404697e+00
-1.075072713646638700e+00 -1.426231128752063482e+00
-1.501584438999478799e+00 -4.049692179954184068e-01
-1.175918458185576831e+00 -1.264576445460975584e+00
-2.681473739534819822e-01 -1.344969055606368480e+00
-7.754897025172236003e-01 -1.374774112895205791e+00
-1.219693431642818071e+00 -8.425584716893250725e-01
-1.707169878381506134e+00 -1.251255055368413194e+00
-5.233325001822164424e-01 -5.854914481866103637e-01
-1.037952614609889856e+00 -8.488163052375665707e-01
-1.329072854986968366e+00 -1.536796136800164359e+00
-8.961974701369729290e-01 -3.166439123309630066e-01
-5.829365705681421872e-01 -6.854621168443360002e-01
-8.415009541503446489e-01 -9.335676194175356324e-01
-1.095706398007610716e+00 -1.743131076175993277e+00
-1.108318002263878332e+00 -9.671596690721853129e-01
-1.467894592530022635e+00 -1.140118099979316790e+00
-1.621680619902608589e+00 -1.495519132700966924e+00
-7.385632897570660882e-01 -9.169289384454962777e-01
-1.003893670273624528e+00 -1.451799855680989237e+00
-8.159499250258881453e-01 -1.206048184387730648e+00
-1.300582046083853305e+00 -9.985541121725637348e-01
-1.349975716182956642e+00 -1.574774560216757768e+00
-1.770497298034911182e+00 -4.020327390313874760e-01
-1.344117379001975587e+00 -1.196847098085135341e+00
-8.817532424162672910e-01 -1.451422579552423597e+00
-7.836598689581915078e-01 -1.710560908610980757e+00
-2.611285518890524848e-01 -4.338640599124330421e-01
-6.109139316331075875e-01 -6.374350567382638388e-01
-8.231333331162478117e-01 -6.422506726635370811e-01
-5.854347466316132120e-01 -1.100034023521971660e+00
-4.428707299682735909e-01 -5.677094120829426771e-01
-4.700440837827424279e-01 -4.580715451833702323e-01
-1.226309123897674214e+00 -6.509894126955388938e-01
-8.430355714329745842e-01 -1.600703831688071066e+00
-1.277845830112925851e+00 -1.766923303173793425e+00
-6.787767418867047819e-01 -5.905082333207265499e-01
-1.138122981658097110e+00 -9.824460703764138492e-01
-2.169827591408296508e-01 -4.624774809148570753e-01
-1.103795470246367261e+00 -1.237119241080839815e+00
-5.851854255872035449e-01 -1.107405107733472116e+00
-1.725447581959235643e+00 -3.791181874272581132e-01
-1.223328450723075056e+00 -1.656377620962331765e+00
-1.061372276488242505e+00 -5.725256395264977094e-01
-9.629466423916849260e-01 -1.507529050169729157e+00
-1.462073019954384989e+00 -6.854674317839575259e-01
-1.339746974057211659e+00 -4.759441985734192970e-01
-1.270149211453182492e+00 6.521009821908574366e-02
-3.738253042034199725e-01 -2.605087116174711337e-01
-1.413643669179255324e+00 -9.576016962015956313e-01
-9.583316298166433267e-01 -1.559606755252106236e+00
-1.178086887863537768e+00 -7.274308179710462507e-01
-4.701199613310171888e-01 -7.579664397170278178e-01
-9.946687566478817910e-01 -2.490806320484231229e-01

